Where KV-Cache Error Lives in Looped Language Models: A Diagnostic Study of Ouro and Huginn

A looped language model applies one block of layers 4 times per token and keeps a key/value (KV) plane for each loop. We study where storage error changes the next-token distribution and how shared-weight error accumulates, using Ouro-1.4B (4 loops) on GSM8K and MATH and Huginn-0125 (32 loops) on GSM8K-derived chains, with dense, simulated quantization. Per unit of error, values carry 94% of the diagonal Fisher mass, but measured KL is dominated by keys with larger quantization errors. Local second-order prediction follows the measured KL of typical sequences, including 136 held-out chains, but misses a few confident rows, and a local second-order factor for shared weights at 32 loops ranges from 1.65 (INT8) to 4.09 (INT4), so it depends on the error direction. A cell-level allocator lowers one-step KL at 25-48% of BF16 bytes, while paired task-accuracy comparisons depend on budget and the 25% gap against K4V2 shrinks to near zero under a post hoc answer-extraction check. A later Ouro-2.6B test retains the key/value split but falsifies measured-cost allocation's advantage over Fisher at 31%; across all 21 ledger registrations, 60 of 176 criteria failed.

==> figs/lag.dat <==
lag rho even
1 0.2348 0
2 0.4253 1
3 0.0844 0
4 0.2930 1
5 0.0469 0
6 0.2155 1
7 0.0201 0
8 0.1590 1
9 0.0324 0
10 0.1438 1
11 0.0402 0
12 0.1211 1
13 0.0374 0
14 0.0950 1
15 0.0293 0
16 0.0592 1
17 0.0099 0
18 0.0253 1
19 -0.0009 0
20 0.0065 1
21 -0.0001 0
22 0.0007 1
23 0.0014 0
24 -0.0005 1
25 0.0017 0
26 0.0001 1
27 0.0007 0
28 0.0001 1
29 -0.0011 0
30 -0.0001 1
31 -0.0015 0


==> figs/scatter.dat <==
arm jvp kl
0 3.482027e-02 3.602149e-02
1 1.762082e-02 1.796671e-02
2 3.483631e-04 3.205132e-04
0 4.785641e-02 5.281971e-02
1 1.938888e-02 1.941562e-02
2 4.858287e-04 4.582067e-04
0 8.102329e-02 8.301373e-02
1 3.890520e-02 3.779842e-02
2 1.705674e-03 1.652060e-03
0 7.595908e-02 7.306734e-02
1 5.627451e-02 5.526583e-02
2 1.270244e-03 1.046401e-03
0 4.293435e-02 4.551535e-02
1 4.120680e-02 4.862559e-02
2 1.154924e-03 1.400785e-03
0 7.380583e-02 7.047690e-02
1 1.404476e-01 1.294317e-01
2 1.362053e-03 4.513347e-04
0 9.500470e-02 9.836966e-02
1 3.640420e-02 3.567454e-02
2 1.015799e-03 1.090473e-03
0 5.561707e-02 5.875968e-02
1 4.370520e-02 4.613833e-02
2 9.084200e-04 9.489341e-04
0 8.937254e-02 8.715600e-02
1 5.805957e-02 6.416880e-02
2 1.676149e-03 1.622420e-03
0 6.640580e-02 5.781161e-02
1 4.565661e-02 4.930235e-02
2 4.697884e-03 2.210373e-03
0 7.288925e-02 7.885025e-02
1 6.787738e-02 7.136403e-02
2 1.603915e-03 1.506911e-03
0 1.501593e-01 1.729146e-01
1 6.310620e-02 6.917869e-02
2 1.362459e-03 1.275267e-03
0 1.327078e-01 1.274414e-01
1 9.483160e-02 9.389707e-02
2 2.768932e-03 2.322892e-03
0 9.152665e-02 9.787768e-02
1 6.502938e-02 7.025624e-02
2 1.923893e-03 1.564808e-03
0 2.783297e-01 1.286096e+00
1 2.267258e-01 4.142463e-01
2 4.332761e-03 4.056660e-03
0 1.790945e-01 1.053999e-01
1 1.250821e-01 1.049815e-01
2 1.197861e-02 1.147383e-02
0 1.136517e-01 1.069538e-01
1 3.547871e-02 3.924162e-02
2 5.660627e-04 5.757786e-04
0 1.328070e-01 1.574320e-01
1 5.298538e-02 5.114187e-02
2 7.461702e-04 1.297922e-03
0 6.130633e-02 7.333975e-02
1 4.125229e-02 5.013417e-02
2 6.404059e-04 6.417429e-04
0 5.313365e-02 5.505372e-02
1 2.788811e-01 2.418733e-02
2 3.057834e-02 6.086360e-04
0 1.259761e-01 1.341440e-01
1 2.947110e-01 5.111753e-02
2 6.904363e-03 3.437517e-03
0 1.053873e-01 1.003904e-01
1 6.922464e-02 7.622884e-02
2 2.223554e-03 3.147576e-03
0 7.456373e-02 1.050850e-01
1 6.908638e-02 7.916241e-02
2 1.851031e-03 1.616063e-03
0 1.371340e-01 1.527690e-01
1 6.242877e-02 6.579095e-02
2 2.339726e-03 2.228831e-03
0 5.899612e-02 6.158807e-02
1 6.276736e-02 6.781154e-02
2 1.285266e-03 1.331528e-03
0 1.258663e-01 1.040879e-01
1 7.349877e-02 5.695533e-02
2 2.366380e-03 2.046928e-03
0 6.184082e-02 6.294156e-02
1 4.469162e-02 5.045067e-02
2 1.926374e-02 1.555939e-02
0 1.366322e-01 1.412956e-01
1 8.182707e-02 8.089032e-02
2 1.985952e-03 2.195231e-03
0 1.414706e-01 1.412534e-01
1 1.085012e-01 1.143910e-01
2 3.867117e-03 3.727988e-03
0 7.499535e-02 7.562026e-02
1 2.984922e-02 3.303488e-02
2 5.127278e-04 5.406480e-04
0 1.501735e-01 1.996018e-01
1 7.385805e-02 8.325770e-02
2 2.327578e-03 2.626057e-03
0 1.236612e-01 7.385175e-02
1 4.355794e-02 3.981301e-02
2 1.669389e-03 1.281272e-03
0 8.952563e-02 8.855115e-02
1 6.588942e-02 6.779908e-02
2 2.128355e-03 2.098124e-03
0 1.012991e-01 1.023665e-01
1 2.209420e-01 6.432233e-02
2 4.769535e-02 4.042766e-03
0 7.397142e-02 8.142241e-02
1 6.451707e-02 7.327601e-02
2 1.335697e-03 1.916741e-03
0 1.023592e-01 1.030876e-01
1 3.866231e-02 3.570249e-02
2 8.179490e-04 8.463321e-04
0 8.948175e-02 8.832220e-02
1 3.670437e-02 3.842691e-02
2 7.437598e-04 8.714070e-04
0 1.655359e-01 1.421578e-01
1 7.272330e-02 6.834423e-02
2 5.049154e-03 1.472849e-03
0 6.261572e-02 6.856995e-02
1 5.180509e-02 5.023429e-02
2 1.454209e-03 1.373835e-03
0 1.159591e-01 1.159596e-01
1 5.937555e-02 6.496618e-02
2 2.170539e-03 1.944273e-03
0 1.464189e-01 8.336293e-02
1 3.382550e-01 3.166212e-01
2 5.159414e-03 5.961723e-03
0 1.818363e-01 1.565830e-01
1 6.620356e-02 5.948326e-02
2 5.030561e-03 3.060423e-03
0 6.063153e-01 2.848128e-01
1 1.769816e-01 1.018884e-01
2 2.538914e-02 2.370596e-02
0 1.023414e-01 1.010995e-01
1 5.963148e-02 5.830497e-02
2 2.470940e-03 4.682204e-03
0 5.664524e-01 3.224919e-01
1 1.236508e-01 1.306991e-01
2 1.516342e-02 6.412050e-03
0 9.182411e-02 1.013603e-01
1 1.032898e-01 6.532584e-02
2 1.169377e-03 1.127234e-03
0 1.335732e-01 1.446979e-01
1 7.924959e-02 8.062897e-02
2 2.967518e-03 3.931993e-03
0 1.378872e-01 1.573165e-01
1 8.879600e-02 8.074968e-02
2 4.146472e-03 4.080039e-03
0 1.824747e-01 2.019116e-01
1 8.141848e-02 8.817304e-02
2 1.950074e-03 1.967448e-03
0 7.978067e-02 8.209697e-02
1 1.629927e-01 7.715036e-02
2 2.659674e-02 2.330799e-03
0 1.356900e-01 1.312063e-01
1 7.675510e-02 7.586427e-02
2 1.691412e-03 1.650961e-03
0 1.905928e-01 1.359142e-01
1 4.212722e-01 1.002160e-01
2 2.203104e-02 2.368528e-03
0 7.055417e-02 7.582959e-02
1 4.954554e-02 5.353169e-02
2 1.117598e-03 1.261884e-03
0 1.278111e-01 1.058351e-01
1 6.918134e-02 6.376093e-02
2 1.891911e-03 1.562297e-03
0 1.414572e-01 1.404833e-01
1 1.058210e-01 1.062378e-01
2 2.407438e-03 2.574610e-03
0 2.770646e-01 2.968702e-01
1 1.337852e-01 1.184970e-01
2 3.038289e-03 3.559292e-03
0 2.260751e-01 2.349910e-01
1 1.300800e-01 1.354727e-01
2 6.251496e-03 2.788891e-03
0 1.303293e-01 1.370094e-01
1 1.090651e-01 1.132420e-01
2 1.798698e-03 2.063479e-03
0 3.583435e-01 3.495187e-01
1 2.891401e-01 2.750063e-01
2 6.767362e-03 6.471846e-03
0 1.139795e-01 1.190219e-01
1 1.447187e-01 1.668755e-01
2 3.209584e-03 4.144507e-03
0 1.640591e-01 1.599896e-01
1 1.078372e-01 1.122162e-01
2 2.471131e-03 3.242408e-03
0 4.719205e-01 4.275534e-01
1 2.330570e-01 2.055834e-01
2 1.874237e-02 7.851623e-03
0 4.768512e-01 5.133629e-01
1 3.114881e-01 3.522448e-01
2 1.483211e-02 1.539884e-02
0 3.607981e-01 1.995889e-01
1 6.821184e-01 9.993836e-02
2 3.604425e+00 4.538867e-03


==> figs/sweep.dat <==
eps ratio
0.015625 7.2819
0.0625 1.9342
0.25 0.9533
1.0 1.0000

